Kolmogorov-Arnold Classifier Systems as Universal Approximators

As the input dimension $n$ grows, rule-based machine learning, such as Learning Classifier Systems (LCSs), faces a fundamental scalability bottleneck for function approximation: both rule count and parameter count grow exponentially with $n$. Traditional LCSs partition the $n$-dimensional input space directly, requiring $\mathcal{O}(m^n)$ rules for adequate coverage, where $m$ is the per-variable resolution. This article breaks from this paradigm by reorganizing rules dimension-wise, guided by the Kolmogorov-Arnold representation theorem: any continuous $n$-dimensional function can be expressed as a finite superposition of one-dimensional functions. The proposed Kolmogorov-Arnold Classifier System (KACS) decomposes the target function into one-dimensional subproblems and assigns a dedicated ruleset to each, reducing the worst-case rule count from $\mathcal{O}(m^n)$ to $\mathcal{O}(mn^2)$ and replacing $n$-dimensional local models with one-dimensional models requiring only two parameters per rule, independent of $n$. We also provide the first constructive proof that an LCS, namely KACS, is a universal approximator for continuous functions on compact domains. Evaluated against a direct $n$-dimensional input space partitioning approach under otherwise identical conditions, KACS achieves competitive accuracy in many settings while using only 2\% to 40\% of the parameters. Our implementation is available at https://github.com/YNU-NakataLab/KACS.

==> fig/kacs_dim_nop.csv <==
trials,mean,upper,lower
2,3909,3981.09284,3837.173826
4,3725,3756.41051,3693.322823
6,3447,3472.371698,3421.228302
8,3079,3110.462698,3048.203968
10,2857,2884.984441,2829.815559
12,2623,2650.588588,2594.878079
14,2372,2396.997563,2347.269103
16,2418,2442.166926,2394.499741
18,2801,2833.015311,2768.984689
20,3725,3752.792895,3696.673771


==> fig/kacs_dim_pop.csv <==
trials,mean,upper,lower
2,1955,1990.54642,1918.586913
4,1862,1878.205255,1846.661412
6,1723,1736.185849,1710.614151
8,1540,1555.231349,1524.101984
10,1429,1442.492221,1414.907779
12,1311,1325.294294,1297.439039
14,1186,1198.498782,1173.634552
16,1209,1221.083463,1197.24987
18,1400,1416.507655,1384.492345
20,1862,1876.396448,1848.336886


==> fig/kacs_dim_test.csv <==
trials,mean,upper,lower
2,0.0883,0.096616314,0.079963887
4,0.2345,0.245777944,0.223288761
6,0.2417,0.254761482,0.228664841
8,0.2208,0.234229355,0.207448448
10,0.2329,0.251844103,0.213892751
12,0.2252,0.25983734,0.190571489
14,0.2021,0.224279639,0.179878805
16,0.2513,0.267124347,0.235574548
18,0.3842,0.408258838,0.360216799
20,1.25,1.327374317,1.172015915


==> fig/kacs_guideline_nop.csv <==
trials,mean,upper,lower
16,5266,5300.44772,5230.75228
18,6612,6664.842123,6559.424543
20,8033,8085.388734,7980.877933


==> fig/kacs_guideline_pop.csv <==
trials,mean,upper,lower
16,2633,2650.22386,2615.37614
18,3306,3332.421062,3279.712272
20,4017,4042.694367,3990.438966


==> fig/kacs_guideline_test.csv <==
trials,mean,upper,lower
16,0.2109,0.235241177,0.186460329
18,0.2115,0.231085711,0.19192629
20,0.197,0.210610313,0.18336319


==> fig/kacs_sam_nop.csv <==
trials,mean,upper,lower
125,2484,2518.005192,2450.261475
250,2666,2697.952931,2634.713735
500,2707,2736.334533,2677.532133
1000,2857,2884.984441,2829.815559
2000,2882,2908.563247,2854.90342
4000,2812,2834.987046,2789.546288
8000,2860,2884.524221,2835.342446


==> fig/kacs_sam_pop.csv <==
trials,mean,upper,lower
125,1242,1259.002596,1225.130737
250,1333,1348.976466,1317.356868
500,1353,1368.167267,1338.766067
1000,1429,1442.492221,1414.907779
2000,1441,1454.281623,1427.45171
4000,1406,1417.493523,1394.773144
8000,1430,1442.26211,1417.671223


==> fig/kacs_sam_test.csv <==
trials,mean,upper,lower
125,0.3798,0.415446553,0.344241213
250,0.3308,0.359158911,0.302385017
500,0.2246,0.243791242,0.205330999
1000,0.2329,0.251844103,0.213892751
2000,0.2177,0.242451926,0.192917924
4000,0.2131,0.230616853,0.195589273
8000,0.2159,0.234252175,0.19758973


==> fig/xcsf_dim_nop.csv <==
trials,mean,upper,lower
2,4504,4751.343186,4257.056814
4,14140,14302.9657,13986.36763
6,23960,24165.16963,23754.9637
8,34530,34775.03735,34283.76265
10,45430,45729.87704,45121.32296
12,57700,57919.66216,57486.53784
14,70110,70386.0515,69842.9485
16,83140,83482.87354,82791.8598
18,96270,96634.72085,95901.14582
20,110900,111556.0697,110325.7303


==> fig/xcsf_dim_pop.csv <==
trials,mean,upper,lower
2,1501,1583.781062,1419.018938
4,2829,2860.59314,2797.273526
6,3423,3452.16709,3393.566244
8,3837,3863.893039,3809.306961
10,4130,4157.261549,4101.938451
12,4439,4455.358628,4422.041372
14,4674,4692.403433,4656.196567
16,4890,4910.757267,4870.1094
18,5067,5086.03794,5047.428727
20,5283,5312.193796,5253.606204


==> fig/xcsf_dim_test.csv <==
trials,mean,upper,lower
2,0.1582,0.181957699,0.134416501
4,0.2656,0.277185875,0.254065488
6,0.3292,0.337741423,0.320677722
8,0.3269,0.335885641,0.317845429
10,0.3246,0.333905415,0.315252686
12,0.3224,0.330670569,0.314117734
14,0.3066,0.31427819,0.298869268
16,0.277,0.286517037,0.267434777
18,0.2749,0.283067148,0.266710375
20,0.2706,0.282593111,0.258538544


==> fig/xcsf_guideline_nop.csv <==
trials,mean,upper,lower
16,161800,162477.0081,161190.5252
18,233900,234845.3435,232934.6565
20,329600,331593.4888,327539.1112


==> fig/xcsf_guideline_pop.csv <==
trials,mean,upper,lower
16,9520,9557.471064,9481.795602
18,12310,12360.28124,12259.71876
20,15690,15790.16613,15597.10053


==> fig/xcsf_guideline_test.csv <==
trials,mean,upper,lower
16,0.2768,0.28607993,0.267563563
18,0.2768,0.284779893,0.268902399
20,0.2833,0.296070849,0.270432885


==> fig/xcsf_sam_nop.csv <==
trials,mean,upper,lower
125,34800,35139.22606,34465.10728
250,39440,39720.99297,39150.4737
500,43170,43425.17775,42906.48891
1000,45430,45729.87704,45121.32296
2000,47600,47882.19246,47311.80754
4000,49730,49938.36553,49522.90113
8000,51960,52200.71956,51726.5471


==> fig/xcsf_sam_pop.csv <==
trials,mean,upper,lower
125,3164,3194.475096,3133.191571
250,3585,3610.999361,3559.133973
500,3924,3947.743432,3900.589901
1000,4130,4157.261549,4101.938451
2000,4327,4352.926587,4301.073413
4000,4521,4539.851412,4502.081921
8000,4724,4745.51996,4702.413373


==> fig/xcsf_sam_test.csv <==
trials,mean,upper,lower
125,0.4156,0.445967549,0.3851832
250,0.3964,0.423180697,0.369637974
500,0.3484,0.365937617,0.330793968
1000,0.3246,0.333905415,0.315252686
2000,0.3095,0.315463332,0.303497852
4000,0.3129,0.318390825,0.307412335
8000,0.3117,0.315415646,0.308041375

